Limits on Absorption from a 332-MHz survey for Fast Radio Bursts

Fast Radio Bursts (FRBs) are bright, extragalactic radio pulses whose origins are still unknown. Until recently, most FRBs have been detected at frequencies greater than 1 GHz with a few exceptions at 800 MHz. The recent discoveries of FRBs at 400 MHz from the Canadian Hydrogen Intensity Mapping Experiment (CHIME) telescope has opened up possibilities for new insights about the progenitors while many other low frequency surveys in the past have failed to find any FRBs. Here, we present results from a FRB survey recently conducted at the Jodrell Bank Observatory at 332 MHz with the 76-m Lovell telescope for a total of 58 days. We did not detect any FRBs in the survey and report a 90$\%$ upper limit of 5500 FRBs per day per sky for a Euclidean Universe above a fluence threshold of 46 Jy ms. We discuss the possibility of absorption as the main cause of non-detections in low frequency (< 800 MHz) searches and invoke different absorption models to explain the same. We find that Induced Compton Scattering alone cannot account for absorption of radio emission and that our simulations favour a combination of Induced Compton Scattering and Free-Free Absorption to explain the non-detections. For a free-free absorption scenario, our constraints on the electron density are consistent with those expected in the post-shock region of the ionized ejecta in Super-Luminous SuperNovae (SLSNe).

==> P-Band Search/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
